Footprints of Data in a Classifier: Understanding the Privacy Risks and Solution Strategies

The widespread deployment of Artificial Intelligence (AI) across government and private industries brings both advancements and heightened privacy and security concerns. Article 17 of the General Data Protection Regulation (GDPR) mandates the Right to Erasure, requiring data to be permanently removed from a system to prevent potential compromise. While existing research primarily focuses on erasing sensitive data attributes, several passive data compromise mechanisms remain underexplored and unaddressed. One such issue arises from the residual footprints of training data embedded within predictive models. Performance disparities between test and training data can inadvertently reveal which data points were part of the training set, posing a privacy risk. This study examines how two fundamental aspects of classifier systems - training data quality and classifier training methodology - contribute to privacy vulnerabilities. Our theoretical analysis demonstrates that classifiers exhibit universal vulnerability under conditions of data imbalance and distributional shifts. Empirical findings reinforce our theoretical results, highlighting the significant role of training data quality in classifier susceptibility. Additionally, our study reveals that a classifier's operational mechanism and architectural design impact its vulnerability. We further investigate mitigation strategies through data obfuscation techniques and analyze their impact on both privacy and classification performance. To aid practitioners, we introduce a privacy-performance trade-off index, providing a structured approach to balancing privacy protection with model effectiveness. The findings offer valuable insights for selecting classifiers and curating training data in diverse real-world applications.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


